Opening the AI black box: program synthesis via mechanistic interpretability

We present MIPS, a novel method for program synthesis based on automated mechanistic interpretability of neural networks trained to perform the desired task, auto-distilling the learned algorithm into Python code. We test MIPS on a benchmark of 62 algorithmic tasks that can be learned by an RNN and find it highly complementary to GPT-4: MIPS solves 32 of them, including 13 that are not solved by GPT-4 (which also solves 30). MIPS uses an integer autoencoder to convert the RNN into a finite state machine, then applies Boolean or integer symbolic regression to capture the learned algorithm. As opposed to large language models, this program synthesis technique makes no use of (and is therefore not limited by) human training data such as algorithms and code from GitHub. We discuss opportunities and challenges for scaling up this approach to make machine-learned models more interpretable and trustworthy.

==> programs/Abs-Current.txt <==

def f(s):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]
        next_a = abs(b)
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Abs-Diff.txt <==

def f(s):
    a = 100;b = 100;
    ys = []
    for i in range(10):
        c = s[i]
        next_a = b
        next_b = c+100
        a = next_a;b = next_b;
        y = abs(b-a)
        ys.append(y)
    return ys
    

==> programs/Add-Mod-3.txt <==

def f(s):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]
        next_a = (b+a)%3
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Binary-Addition.txt <==

def f(s,t):
    a = 0;b = 0;
    ys = []
    for i in range(10):
        c = s[i]; d = t[i];
        next_a = b ^ c ^ d
        next_b = b+c+d>1
        a = next_a;b = next_b;
        y = a
        ys.append(y)
    return ys
    

==> programs/Bit-Dot-Prod-Mod2.txt <==

def f(s,t):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]; c = t[i];
        next_a = (not a and b and c) or (a and not b and not c) or (a and not b and c) or (a and b and not c)
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Bit-Shift-Right.txt <==

def f(s):
    a = 0;b = 1;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -b+1
        next_b = -x+1
        a = next_a;b = next_b;
        y = a
        ys.append(y)
    return ys
    

==> programs/Bitwise-And.txt <==

def f(s,t):
    a = 0;b = 1;
    ys = []
    for i in range(10):
        c = s[i]; d = t[i];
        next_a = (not a and not b and c and d) or (not a and b and not c and d) or (not a and b and c and not d) or (not a and b and c and d) or (a and not b and c and d) or (a and b and c and d)
        next_b = c+d==0 or c+d==2
        a = next_a;b = next_b;
        y = a+b>1
        ys.append(y)
    return ys
    

==> programs/Bitwise-Not.txt <==

def f(s):
    a = 1;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = x
        a = next_a;
        y = -a+1
        ys.append(y)
    return ys
    

==> programs/Bitwise-Or.txt <==

def f(s,t):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]; c = t[i];
        next_a = b+c>0
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Bitwise-Xor.txt <==

def f(s,t):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]; c = t[i];
        next_a = b ^ c
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Current-Number.txt <==

def f(s):
    a = 99;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -x+99
        a = next_a;
        y = -a+99
        ys.append(y)
    return ys
    

==> programs/Dafny-Code.txt <==

function ArrayToBv10(arr: array<bool>): bv10 // Converts boolean array to bitvector
  reads arr
  requires arr.Length == 10
{
  ArrayToBv10Helper(arr, arr.Length - 1)
}

function ArrayToBv10Helper(arr: array<bool>, index: nat): bv10
  reads arr
  requires arr.Length == 10
  requires 0 <= index < arr.Length
  decreases index
  ensures forall i :: 0 <= i < index ==> ((ArrayToBv10Helper(arr, i) >> i) & 1) == (if arr[i] then 1 else 0)
{
  if index == 0 then
    (if arr[0] then 1 else 0) as bv10
  else
    var bit: bv10 := if arr[index] then 1 as bv10 else 0 as bv10;
    (bit << index) + ArrayToBv10Helper(arr, index - 1)
}

method ArrayToSequence(arr: array<bool>) returns (res: seq<bool>) // Converts boolean array to boolean sequence
  ensures |res| == arr.Length
  ensures forall k :: 0 <= k < arr.Length ==> res[k] == arr[k]
{
    res := [];
    var i := 0;
    while i < arr.Length
        invariant 0 <= i <= arr.Length
        invariant |res| == i
        invariant forall k :: 0 <= k < i ==> res[k] == arr[k]
    {
        res := res + [arr[i]];
        i := i + 1;
    }
}

function isBitSet(x: bv10, bitIndex: nat): bool
  requires bitIndex < 10
  ensures isBitSet(x, bitIndex) <==> (x & (1 << bitIndex)) != 0
{
  (x & (1 << bitIndex)) != 0
}

function Bv10ToSeq(x: bv10): seq<bool> // Converts bitvector to boolean sequence
  ensures |Bv10ToSeq(x)| == 10
  ensures forall i: nat :: 0 <= i < 10 ==> Bv10ToSeq(x)[i] == isBitSet(x, i)
{
  [isBitSet(x, 0), isBitSet(x, 1), isBitSet(x, 2), isBitSet(x, 3),
   isBitSet(x, 4), isBitSet(x, 5), isBitSet(x, 6), isBitSet(x, 7),
   isBitSet(x, 8), isBitSet(x, 9)]
}

function BoolToInt(a: bool): int {
    if a then 1 else 0
}

function XOR(a: bool, b: bool): bool {
    (a || b) && !(a && b)
}

function BitAddition(s: array<bool>, t: array<bool>): seq<bool> // Performs traditional bit addition
  reads s
  reads t
  requires s.Length == 10 && t.Length == 10
{
    var a: bv10 := ArrayToBv10(s);
    var b: bv10 := ArrayToBv10(t);
    var c: bv10 := a + b;

    Bv10ToSeq(c)
}

method f(s: array<bool>, t: array<bool>) returns (sresult: seq<bool>) // Generated program for bit addition
  requires s.Length == 10 && t.Length == 10
  ensures |sresult| == 10
  ensures forall i :: 0 <= i && i < |sresult| ==> sresult[i] == ((s[i] != t[i]) != (i > 0 && ((s[i-1] || t[i-1]) && !(sresult[i-1] && (s[i-1] != t[i-1])))))
  ensures BitAddition(s, t) == sresult // Verification of correctness
{
  var a: bool := false;
  var b: bool := false;
  var result: array<bool> := new bool[10];
  var i: int := 0;

  while i < result.Length
    invariant 0 <= i <= result.Length
    invariant forall j :: 0 <= j < i ==> result[j] == false
  {
        result[i] := false;
        i := i + 1;
  }

  i := 0;

  assert forall j :: 0 <= j < result.Length ==> result[j] == false;

  while i < result.Length
    invariant 0 <= i <= result.Length
    invariant b == (i > 0 && ((s[i-1] || t[i-1]) && !(result[i-1] && (s[i-1] != t[i-1]))))
    invariant forall j :: 0 <= j < i ==> result[j] == ((s[j] != t[j]) != (j > 0 && ((s[j-1] || t[j-1]) && !(result[j-1] && (s[j-1] != t[j-1])))))
  {
    assert b == (i > 0 && ((s[i-1] || t[i-1]) && !(result[i-1] && (s[i-1] != t[i-1]))));

    result[i] := XOR(b, XOR(s[i], t[i]));
    b := BoolToInt(b) + BoolToInt(s[i]) + BoolToInt(t[i]) > 1;
    assert b == ((s[i] || t[i]) && !(result[i] && (s[i] != t[i])));

    i := i + 1;
  }

  sresult := ArrayToSequence(result);
}

==> programs/Diff-Last2.txt <==

def f(s):
    a = 199;b = 100;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -a-b+x+498
        next_b = a+b-199
        a = next_a;b = next_b;
        y = a-199
        ys.append(y)
    return ys
    

==> programs/Newton-Freebody.txt <==

def f(s):
    a = 82;b = 393;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = a-x
        next_b = -a+b+82
        a = next_a;b = next_b;
        y = -a+b-311
        ys.append(y)
    return ys
    

==> programs/Newton-Gravity.txt <==

def f(s):
    a = 72;b = 513;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = a-x+1
        next_b = -a+b+x+71
        a = next_a;b = next_b;
        y = b-513
        ys.append(y)
    return ys
    

==> programs/Newton-Spring.txt <==

def f(s):
    a = 64;b = 57;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = a+b-x-57
        next_b = -a+121
        a = next_a;b = next_b;
        y = -a+64
        ys.append(y)
    return ys
    

==> programs/Parity-All.txt <==

def f(s):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]
        next_a = a ^ b
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Parity-Last2.txt <==

def f(s):
    a = 0;b = 0;
    ys = []
    for i in range(10):
        c = s[i]
        next_a = c
        next_b = a ^ c
        a = next_a;b = next_b;
        y = b
        ys.append(y)
    return ys
    

==> programs/Parity-Last3.txt <==

def f(s):
    a = 0;b = 0;c = 0;
    ys = []
    for i in range(10):
        d = s[i]
        next_a = d
        next_b = c
        next_c = a
        a = next_a;b = next_b;c = next_c;
        y = a ^ b ^ c
        ys.append(y)
    return ys
    

==> programs/Parity-Zeros.txt <==

def f(s):
    a = 0;
    ys = []
    for i in range(10):
        b = s[i]
        next_a = a+b==0 or a+b==2
        a = next_a;
        y = a
        ys.append(y)
    return ys
    

==> programs/Prev1.txt <==

def f(s):
    a = 0;b = 99;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -b+99
        next_b = -x+99
        a = next_a;b = next_b;
        y = a
        ys.append(y)
    return ys
    

==> programs/Prev2.txt <==

def f(s):
    a = 99;b = 0;c = 0;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -x+99
        next_b = -a+99
        next_c = b
        a = next_a;b = next_b;c = next_c;
        y = c
        ys.append(y)
    return ys
    

==> programs/Prev3.txt <==

def f(s):
    a = 0;b = 0;c = 99;d = 99;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = b
        next_b = -c+99
        next_c = d
        next_d = -x+99
        a = next_a;b = next_b;c = next_c;d = next_d;
        y = a
        ys.append(y)
    return ys
    

==> programs/Prev4.txt <==

def f(s):
    a = 0;b = 99;c = 0;d = 99;e = 0;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = c
        next_b = -a+99
        next_c = -d+99
        next_d = -e+99
        next_e = x
        a = next_a;b = next_b;c = next_c;d = next_d;e = next_e;
        y = -b+99
        ys.append(y)
    return ys
    

==> programs/Prev5.txt <==

def f(s):
    a = 0;b = 0;c = 99;d = 99;e = 99;f = 99;
    ys = []
    for i in range(20):
        x = s[i]
        next_a = -c+99
        next_b = -d+99
        next_c = -b+99
        next_d = e
        next_e = f
        next_f = -x+99
        a = next_a;b = next_b;c = next_c;d = next_d;e = next_e;f = next_f;
        y = a
        ys.append(y)
    return ys
    

==> programs/Previous-Equals-Current.txt <==

def f(s):
    a = 0;b = 0;
    ys = []
    for i in range(10):
        c = s[i]
        next_a = delta(c-b)
        next_b = c
        a = next_a;b = next_b;
        y = a
        ys.append(y)
    return ys

==> programs/Sum-All.txt <==

def f(s):
    a = 884;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = a-x
        a = next_a;
        y = -a+884
        ys.append(y)
    return ys
    

==> programs/Sum-Last2.txt <==

def f(s):
    a = 0;b = 99;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = -b+x+99
        next_b = -x+99
        a = next_a;b = next_b;
        y = a
        ys.append(y)
    return ys
    

==> programs/Sum-Last3.txt <==

def f(s):
    a = 0;b = 198;c = 0;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = x
        next_b = -a-x+198
        next_c = -b+198
        a = next_a;b = next_b;c = next_c;
        y = a+c
        ys.append(y)
    return ys
    

==> programs/Sum-Last4.txt <==

def f(s):
    a = 0;b = 99;c = 0;d = 99;
    ys = []
    for i in range(10):
        x = s[i]
        next_a = c
        next_b = -x+99
        next_c = -b-d+198
        next_d = b
        a = next_a;b = next_b;c = next_c;d = next_d;
        y = a-b-d+198
        ys.append(y)
    return ys
    

==> programs/Sum-Last5.txt <==

def f(s):
    a = 198;b = -10;c = -2;d = 482;e = 1;
    ys = []
    for i in range(20):
        x = s[i]
        next_a = -b+c+190
        next_b = b-c-d-e+x+480
        next_c = b-e+8
        next_d = -b+e-x+472
        next_e = a+b-e-187
        a = next_a;b = next_b;c = next_c;d = next_d;e = next_e;
        y = -d+483
        ys.append(y)
    return ys
    

==> programs/Sum-Last6.txt <==

def f(s):
    a = 0;b = 295;c = 99;d = 0;e = 297;f = 99;
    ys = []
    for i in range(20):
        x = s[i]
        next_a = -b+295
        next_b = b-c+f
        next_c = b-c+d-97
        next_d = -f+99
        next_e = -a+297
        next_f = -x+99
        a = next_a;b = next_b;c = next_c;d = next_d;e = next_e;f = next_f;
        y = -b+c-e-f+592
        ys.append(y)
    return ys
    

==> programs/Sum-Last7.txt <==

def f(s):
    a = 297;b = 198;c = 0;d = 99;e = 0;f = -15;g = 0;
    ys = []
    for i in range(20):
        x = s[i]
        next_a = -a+d-f+g+480
        next_b = a-d
        next_c = d+e-99
        next_d = -c+99
        next_e = -b+198
        next_f = -c+f+x
        next_g = x
        a = next_a;b = next_b;c = next_c;d = next_d;e = next_e;f = next_f;g = next_g;
        y = -d+f+114
        ys.append(y)
    return ys
    
